Distance Functions and Normalization Under Stream Scenarios

Data normalization is an essential task when modeling a classification system. When dealing with data streams, data normalization becomes especially challenging since we may not know in advance the properties of the features, such as their minimum/maximum values, and these properties may change over time. We compare the accuracies generated by eight well-known distance functions in data streams without normalization, normalized considering the statistics of the first batch of data received, and considering the previous batch received. We argue that experimental protocols for streams that consider the full stream as normalized are unrealistic and can lead to biased and poor results. Our results indicate that using the original data stream without applying normalization, and the Canberra distance, can be a good combination when no information about the data stream is known beforehand.

==> tikz/accuracies_ft_varying_f1_fbnorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.978,0.98,0.775,0.977,0.979,0.977,0.978,0.971
1,3,0.972,0.97,0.777,0.972,0.971,0.97,0.968,0.963
2,4,0.962,0.961,0.758,0.961,0.962,0.962,0.96,0.943
3,5,0.977,0.97,0.777,0.974,0.977,0.977,0.976,0.96
4,6,0.973,0.968,0.761,0.972,0.973,0.973,0.972,0.948
5,7,0.961,0.964,0.754,0.959,0.959,0.96,0.96,0.951
6,8,0.961,0.963,0.78,0.961,0.96,0.961,0.962,0.951
7,9,0.971,0.97,0.761,0.964,0.969,0.971,0.968,0.945
8,10,0.976,0.974,0.797,0.973,0.975,0.975,0.974,0.959
9,11,0.719,0.718,0.604,0.718,0.719,0.72,0.718,0.725
10,12,0.717,0.717,0.616,0.715,0.717,0.717,0.717,0.724
11,13,0.727,0.727,0.598,0.729,0.728,0.727,0.727,0.728
12,14,0.72,0.72,0.617,0.72,0.72,0.72,0.72,0.72
13,15,0.702,0.7,0.587,0.702,0.702,0.702,0.702,0.707
14,16,0.695,0.696,0.571,0.696,0.695,0.695,0.695,0.693
15,17,0.727,0.73,0.619,0.729,0.727,0.727,0.727,0.73
16,18,0.684,0.685,0.614,0.684,0.684,0.684,0.684,0.687
17,19,0.723,0.722,0.606,0.723,0.723,0.723,0.723,0.716
18,20,0.702,0.701,0.602,0.702,0.701,0.702,0.701,0.696
19,21,0.664,0.664,0.687,0.664,0.664,0.664,0.664,0.673
20,22,0.664,0.663,0.671,0.664,0.664,0.664,0.664,0.674
21,23,0.678,0.678,0.695,0.678,0.678,0.678,0.678,0.7
22,24,0.662,0.662,0.675,0.662,0.662,0.662,0.662,0.68
23,25,0.673,0.674,0.687,0.673,0.673,0.673,0.674,0.674
24,26,0.69,0.69,0.7,0.69,0.69,0.69,0.69,0.689
25,27,0.675,0.675,0.683,0.675,0.675,0.675,0.675,0.69
26,28,0.683,0.683,0.704,0.683,0.683,0.683,0.683,0.687
27,29,0.684,0.684,0.696,0.684,0.684,0.684,0.684,0.698
28,30,0.697,0.697,0.707,0.697,0.697,0.697,0.697,0.699
29,31,0.669,0.669,0.671,0.669,0.669,0.669,0.669,0.7
30,32,0.652,0.652,0.657,0.652,0.652,0.652,0.652,0.714
31,33,0.678,0.678,0.684,0.678,0.678,0.678,0.678,0.717
32,34,0.69,0.69,0.692,0.69,0.69,0.69,0.69,0.713
33,35,0.702,0.702,0.702,0.702,0.702,0.702,0.702,0.712
34,36,0.671,0.671,0.671,0.671,0.671,0.671,0.671,0.701
35,37,0.655,0.655,0.655,0.655,0.655,0.655,0.655,0.695
36,38,0.661,0.661,0.664,0.661,0.661,0.661,0.661,0.691
37,39,0.672,0.672,0.673,0.671,0.671,0.672,0.672,0.692
38,40,0.686,0.686,0.69,0.686,0.686,0.686,0.686,0.689


==> tikz/accuracies_ft_varying_f1_nonorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.964,0.964,0.763,0.966,0.965,0.964,0.966,0.942
1,3,0.976,0.976,0.771,0.979,0.98,0.976,0.973,0.961
2,4,0.972,0.965,0.771,0.972,0.972,0.971,0.966,0.956
3,5,0.978,0.976,0.769,0.979,0.975,0.979,0.978,0.95
4,6,0.969,0.966,0.749,0.964,0.968,0.969,0.966,0.947
5,7,0.978,0.977,0.807,0.983,0.978,0.977,0.978,0.96
6,8,0.978,0.973,0.78,0.979,0.977,0.977,0.974,0.964
7,9,0.962,0.961,0.751,0.966,0.961,0.962,0.966,0.951
8,10,0.968,0.964,0.755,0.969,0.968,0.97,0.965,0.942
9,11,0.731,0.732,0.581,0.731,0.731,0.731,0.731,0.728
10,12,0.708,0.707,0.566,0.708,0.708,0.708,0.708,0.709
11,13,0.717,0.716,0.589,0.718,0.717,0.717,0.716,0.716
12,14,0.716,0.714,0.584,0.717,0.716,0.717,0.716,0.709
13,15,0.717,0.716,0.58,0.717,0.717,0.717,0.717,0.714
14,16,0.724,0.723,0.592,0.724,0.724,0.724,0.723,0.723
15,17,0.713,0.714,0.59,0.714,0.713,0.713,0.713,0.709
16,18,0.727,0.727,0.578,0.727,0.727,0.727,0.728,0.734
17,19,0.714,0.711,0.585,0.713,0.714,0.714,0.713,0.712
18,20,0.726,0.729,0.582,0.729,0.727,0.726,0.726,0.731
19,21,0.703,0.703,0.282,0.702,0.703,0.703,0.703,0.703
20,22,0.657,0.657,0.338,0.657,0.657,0.657,0.657,0.65
21,23,0.689,0.689,0.322,0.689,0.689,0.689,0.689,0.693
22,24,0.709,0.709,0.289,0.709,0.709,0.709,0.709,0.705
23,25,0.696,0.696,0.318,0.696,0.696,0.696,0.696,0.697
24,26,0.659,0.659,0.342,0.659,0.659,0.659,0.659,0.661
25,27,0.675,0.675,0.327,0.675,0.675,0.675,0.675,0.686
26,28,0.691,0.691,0.297,0.691,0.691,0.691,0.691,0.683
27,29,0.68,0.68,0.305,0.68,0.68,0.68,0.68,0.684
28,30,0.707,0.707,0.284,0.707,0.707,0.707,0.707,0.675
29,31,0.677,0.677,0.317,0.677,0.677,0.677,0.677,0.719
30,32,0.676,0.676,0.321,0.676,0.676,0.676,0.676,0.699
31,33,0.677,0.677,0.321,0.677,0.677,0.677,0.677,0.709
32,34,0.689,0.689,0.312,0.689,0.689,0.689,0.689,0.721
33,35,0.683,0.683,0.315,0.683,0.683,0.683,0.683,0.71
34,36,0.696,0.696,0.299,0.696,0.696,0.696,0.696,0.715
35,37,0.659,0.659,0.338,0.659,0.659,0.659,0.659,0.684
36,38,0.672,0.672,0.328,0.672,0.672,0.672,0.672,0.696
37,39,0.688,0.688,0.312,0.688,0.688,0.688,0.688,0.693
38,40,0.703,0.703,0.293,0.703,0.703,0.703,0.703,0.693


==> tikz/accuracies_ft_varying_f3_fbnorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.97,0.978,0.75,0.976,0.97,0.97,0.974,0.95
1,3,0.975,0.976,0.775,0.981,0.976,0.976,0.975,0.949
2,4,0.973,0.974,0.778,0.979,0.973,0.975,0.973,0.956
3,5,0.981,0.976,0.747,0.982,0.979,0.982,0.977,0.947
4,6,0.98,0.981,0.77,0.983,0.981,0.981,0.984,0.947
5,7,0.969,0.965,0.785,0.971,0.968,0.969,0.964,0.942
6,8,0.978,0.972,0.768,0.979,0.978,0.979,0.976,0.956
7,9,0.971,0.967,0.796,0.975,0.972,0.971,0.97,0.954
8,10,0.973,0.972,0.761,0.976,0.973,0.973,0.971,0.957
9,11,0.892,0.958,0.401,0.701,0.894,0.893,0.897,0.96
10,12,0.898,0.968,0.383,0.704,0.884,0.898,0.896,0.965
11,13,0.908,0.971,0.384,0.735,0.897,0.911,0.899,0.972
12,14,0.91,0.968,0.393,0.719,0.896,0.911,0.901,0.963
13,15,0.917,0.97,0.39,0.711,0.904,0.917,0.907,0.973
14,16,0.891,0.962,0.371,0.725,0.879,0.892,0.885,0.966
15,17,0.893,0.957,0.397,0.725,0.882,0.893,0.897,0.956
16,18,0.917,0.961,0.366,0.732,0.904,0.917,0.913,0.953
17,19,0.922,0.964,0.384,0.721,0.907,0.921,0.91,0.96
18,20,0.912,0.967,0.378,0.731,0.899,0.914,0.909,0.964
19,21,0.851,0.968,0.304,0.704,0.737,0.851,0.904,0.976
20,22,0.877,0.955,0.358,0.655,0.691,0.874,0.89,0.972
21,23,0.858,0.969,0.33,0.682,0.71,0.856,0.883,0.978
22,24,0.846,0.968,0.311,0.696,0.714,0.841,0.904,0.974
23,25,0.859,0.968,0.328,0.683,0.708,0.858,0.891,0.976
24,26,0.869,0.968,0.331,0.679,0.718,0.867,0.896,0.974
25,27,0.875,0.967,0.309,0.701,0.733,0.874,0.909,0.969
26,28,0.862,0.97,0.329,0.683,0.701,0.864,0.891,0.981
27,29,0.871,0.967,0.331,0.684,0.72,0.869,0.901,0.969
28,30,0.861,0.964,0.325,0.688,0.712,0.861,0.901,0.971
29,31,0.728,0.971,0.291,0.71,0.71,0.727,0.92,0.974
30,32,0.697,0.961,0.331,0.672,0.673,0.697,0.902,0.979
31,33,0.719,0.967,0.307,0.694,0.697,0.718,0.911,0.98
32,34,0.71,0.963,0.322,0.679,0.677,0.711,0.911,0.969
33,35,0.709,0.958,0.321,0.679,0.677,0.709,0.907,0.971
34,36,0.705,0.969,0.319,0.682,0.686,0.704,0.901,0.982
35,37,0.712,0.969,0.316,0.686,0.682,0.713,0.919,0.979
36,38,0.697,0.959,0.332,0.668,0.669,0.697,0.892,0.975
37,39,0.674,0.963,0.362,0.638,0.641,0.676,0.901,0.98
38,40,0.724,0.965,0.297,0.703,0.702,0.724,0.911,0.968


==> tikz/accuracies_ft_varying_f3_nonorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.971,0.969,0.778,0.968,0.972,0.972,0.974,0.951
1,3,0.963,0.961,0.758,0.962,0.962,0.964,0.966,0.938
2,4,0.977,0.979,0.777,0.971,0.978,0.977,0.981,0.958
3,5,0.972,0.968,0.781,0.969,0.971,0.972,0.971,0.947
4,6,0.966,0.965,0.765,0.97,0.964,0.965,0.964,0.951
5,7,0.966,0.965,0.769,0.974,0.966,0.966,0.968,0.956
6,8,0.982,0.985,0.77,0.981,0.983,0.983,0.983,0.963
7,9,0.969,0.967,0.764,0.971,0.97,0.97,0.968,0.947
8,10,0.965,0.966,0.764,0.97,0.963,0.966,0.966,0.946
9,11,0.812,0.967,0.358,0.396,0.774,0.821,0.913,0.969
10,12,0.851,0.972,0.377,0.426,0.837,0.854,0.911,0.958
11,13,0.82,0.964,0.382,0.417,0.804,0.823,0.903,0.959
12,14,0.853,0.972,0.388,0.424,0.83,0.863,0.921,0.956
13,15,0.848,0.977,0.375,0.406,0.811,0.853,0.922,0.957
14,16,0.872,0.972,0.393,0.432,0.843,0.875,0.925,0.96
15,17,0.864,0.965,0.387,0.433,0.836,0.872,0.924,0.962
16,18,0.845,0.962,0.365,0.406,0.81,0.847,0.921,0.956
17,19,0.84,0.962,0.405,0.443,0.82,0.845,0.905,0.955
18,20,0.864,0.968,0.38,0.408,0.812,0.872,0.924,0.959
19,21,0.661,0.967,0.301,0.306,0.812,0.674,0.848,0.972
20,22,0.657,0.973,0.309,0.315,0.787,0.667,0.862,0.966
21,23,0.666,0.967,0.325,0.327,0.779,0.667,0.833,0.982
22,24,0.686,0.961,0.331,0.338,0.806,0.693,0.863,0.971
23,25,0.684,0.972,0.337,0.343,0.789,0.692,0.858,0.974
24,26,0.647,0.962,0.33,0.333,0.763,0.653,0.847,0.975
25,27,0.678,0.973,0.348,0.354,0.757,0.687,0.851,0.974
26,28,0.655,0.961,0.3,0.303,0.796,0.667,0.858,0.967
27,29,0.703,0.976,0.333,0.34,0.772,0.711,0.883,0.975
28,30,0.672,0.967,0.339,0.342,0.769,0.683,0.873,0.984
29,31,0.368,0.964,0.308,0.308,0.712,0.365,0.733,0.976
30,32,0.368,0.975,0.311,0.311,0.719,0.367,0.749,0.982
31,33,0.374,0.97,0.33,0.33,0.703,0.378,0.744,0.982
32,34,0.382,0.97,0.32,0.32,0.696,0.383,0.745,0.976
33,35,0.359,0.969,0.313,0.313,0.699,0.357,0.728,0.971
34,36,0.382,0.972,0.324,0.325,0.695,0.382,0.747,0.981
35,37,0.383,0.957,0.319,0.319,0.707,0.378,0.747,0.976
36,38,0.364,0.969,0.306,0.307,0.729,0.365,0.735,0.98
37,39,0.366,0.969,0.311,0.311,0.705,0.366,0.737,0.977
38,40,0.361,0.976,0.315,0.315,0.715,0.36,0.741,0.984


==> tikz/accuracies_rt_varying_f1_nonorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.967,0.969,0.775,0.971,0.967,0.967,0.968,0.96
1,3,0.967,0.971,0.799,0.965,0.967,0.967,0.966,0.957
2,4,0.972,0.971,0.76,0.967,0.974,0.973,0.975,0.942
3,5,0.972,0.968,0.763,0.973,0.973,0.972,0.971,0.943
4,6,0.963,0.964,0.725,0.967,0.964,0.963,0.963,0.947
5,7,0.975,0.978,0.744,0.972,0.976,0.974,0.978,0.947
6,8,0.974,0.967,0.762,0.972,0.975,0.974,0.97,0.958
7,9,0.973,0.972,0.758,0.976,0.974,0.972,0.971,0.952
8,10,0.97,0.974,0.774,0.971,0.972,0.97,0.972,0.954
9,11,0.69,0.688,0.609,0.69,0.689,0.689,0.688,0.684
10,12,0.946,0.949,0.767,0.936,0.947,0.945,0.944,0.935
11,13,0.958,0.96,0.774,0.949,0.958,0.959,0.959,0.949
12,14,0.949,0.953,0.753,0.944,0.948,0.949,0.95,0.94
13,15,0.955,0.957,0.791,0.954,0.958,0.956,0.955,0.952
14,16,0.931,0.937,0.756,0.929,0.932,0.931,0.935,0.924
15,17,0.961,0.964,0.783,0.947,0.961,0.959,0.964,0.95
16,18,0.953,0.954,0.761,0.944,0.953,0.954,0.951,0.952
17,19,0.949,0.952,0.779,0.942,0.95,0.945,0.946,0.946
18,20,0.945,0.948,0.762,0.931,0.945,0.943,0.944,0.93
19,21,0.731,0.731,0.615,0.73,0.731,0.731,0.731,0.724
20,22,0.881,0.896,0.78,0.861,0.881,0.88,0.89,0.961
21,23,0.878,0.88,0.751,0.857,0.88,0.874,0.882,0.935
22,24,0.889,0.893,0.779,0.875,0.887,0.888,0.886,0.961
23,25,0.865,0.892,0.769,0.852,0.866,0.865,0.88,0.946
24,26,0.887,0.894,0.771,0.853,0.888,0.884,0.891,0.944
25,27,0.883,0.899,0.774,0.87,0.881,0.881,0.891,0.945
26,28,0.877,0.886,0.77,0.852,0.877,0.877,0.876,0.96
27,29,0.888,0.899,0.748,0.871,0.888,0.886,0.897,0.948
28,30,0.874,0.889,0.761,0.85,0.872,0.873,0.875,0.957
29,31,0.696,0.696,0.669,0.698,0.696,0.696,0.695,0.697
30,32,0.734,0.754,0.756,0.729,0.734,0.734,0.742,0.957
31,33,0.747,0.777,0.741,0.737,0.75,0.747,0.759,0.941
32,34,0.719,0.744,0.763,0.705,0.719,0.719,0.727,0.955
33,35,0.731,0.752,0.778,0.715,0.731,0.73,0.737,0.938
34,36,0.716,0.743,0.749,0.711,0.717,0.716,0.722,0.949
35,37,0.728,0.755,0.761,0.718,0.728,0.73,0.734,0.954
36,38,0.752,0.787,0.767,0.742,0.753,0.753,0.761,0.952
37,39,0.735,0.749,0.775,0.729,0.735,0.735,0.742,0.959
38,40,0.708,0.725,0.777,0.703,0.707,0.708,0.717,0.95


==> tikz/accuracies_rt_varying_f1_pbnorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.971,0.97,0.781,0.975,0.972,0.971,0.973,0.955
1,3,0.965,0.968,0.788,0.971,0.966,0.965,0.965,0.95
2,4,0.965,0.961,0.763,0.966,0.964,0.965,0.963,0.944
3,5,0.965,0.963,0.78,0.969,0.965,0.965,0.962,0.953
4,6,0.975,0.969,0.774,0.973,0.975,0.975,0.973,0.951
5,7,0.965,0.965,0.784,0.967,0.966,0.965,0.965,0.936
6,8,0.977,0.971,0.73,0.982,0.977,0.977,0.973,0.949
7,9,0.96,0.962,0.768,0.964,0.961,0.96,0.961,0.952
8,10,0.974,0.972,0.789,0.977,0.973,0.974,0.974,0.956
9,11,0.713,0.712,0.725,0.714,0.713,0.713,0.713,0.707
10,12,0.969,0.971,0.781,0.969,0.967,0.969,0.968,0.948
11,13,0.978,0.974,0.757,0.98,0.976,0.979,0.976,0.959
12,14,0.976,0.979,0.779,0.972,0.978,0.976,0.976,0.958
13,15,0.967,0.963,0.756,0.972,0.966,0.968,0.967,0.955
14,16,0.973,0.972,0.773,0.977,0.973,0.973,0.976,0.957
15,17,0.969,0.967,0.763,0.972,0.969,0.968,0.968,0.947
16,18,0.961,0.958,0.77,0.969,0.96,0.961,0.961,0.937
17,19,0.967,0.962,0.762,0.962,0.966,0.966,0.963,0.954
18,20,0.972,0.969,0.77,0.964,0.97,0.972,0.974,0.958
19,21,0.716,0.715,0.706,0.717,0.716,0.716,0.716,0.731
20,22,0.974,0.976,0.799,0.974,0.975,0.974,0.975,0.961
21,23,0.971,0.969,0.776,0.971,0.969,0.97,0.969,0.955
22,24,0.969,0.969,0.771,0.971,0.969,0.97,0.971,0.95
23,25,0.968,0.969,0.776,0.975,0.965,0.967,0.967,0.957
24,26,0.963,0.969,0.8,0.966,0.963,0.965,0.967,0.957
25,27,0.971,0.968,0.76,0.972,0.971,0.971,0.969,0.954
26,28,0.962,0.956,0.757,0.959,0.962,0.961,0.959,0.938
27,29,0.966,0.96,0.782,0.966,0.966,0.965,0.965,0.948
28,30,0.974,0.973,0.764,0.975,0.972,0.974,0.973,0.951
29,31,0.702,0.701,0.434,0.702,0.702,0.702,0.701,0.705
30,32,0.96,0.963,0.756,0.973,0.961,0.962,0.96,0.949
31,33,0.969,0.971,0.768,0.969,0.97,0.971,0.972,0.947
32,34,0.971,0.978,0.774,0.97,0.972,0.972,0.974,0.951
33,35,0.969,0.973,0.768,0.969,0.969,0.969,0.973,0.956
34,36,0.972,0.966,0.787,0.969,0.968,0.972,0.972,0.946
35,37,0.965,0.966,0.77,0.969,0.966,0.965,0.962,0.958
36,38,0.972,0.97,0.771,0.971,0.97,0.972,0.97,0.946
37,39,0.971,0.967,0.777,0.969,0.97,0.97,0.97,0.948
38,40,0.971,0.97,0.736,0.973,0.969,0.972,0.968,0.95


==> tikz/accuracies_rt_varying_f3_nonorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.968,0.969,0.776,0.972,0.968,0.968,0.969,0.952
1,3,0.963,0.967,0.787,0.966,0.963,0.963,0.964,0.946
2,4,0.97,0.968,0.792,0.97,0.971,0.97,0.974,0.935
3,5,0.956,0.956,0.781,0.956,0.955,0.956,0.955,0.941
4,6,0.972,0.971,0.79,0.97,0.972,0.972,0.973,0.952
5,7,0.97,0.966,0.766,0.969,0.967,0.971,0.969,0.953
6,8,0.977,0.974,0.786,0.972,0.975,0.977,0.973,0.949
7,9,0.971,0.97,0.767,0.978,0.971,0.971,0.974,0.948
8,10,0.964,0.965,0.757,0.969,0.963,0.964,0.962,0.939
9,11,0.863,0.966,0.417,0.701,0.905,0.866,0.933,0.965
10,12,0.919,0.916,0.765,0.922,0.918,0.919,0.917,0.942
11,13,0.934,0.936,0.783,0.93,0.931,0.935,0.935,0.954
12,14,0.948,0.948,0.79,0.942,0.946,0.948,0.945,0.961
13,15,0.922,0.917,0.746,0.931,0.921,0.922,0.921,0.937
14,16,0.933,0.94,0.756,0.934,0.933,0.934,0.934,0.957
15,17,0.939,0.929,0.792,0.939,0.939,0.94,0.939,0.966
16,18,0.942,0.947,0.753,0.943,0.942,0.943,0.944,0.949
17,19,0.918,0.917,0.75,0.92,0.918,0.918,0.922,0.948
18,20,0.938,0.946,0.775,0.94,0.936,0.938,0.936,0.955
19,21,0.714,0.916,0.387,0.713,0.714,0.714,0.714,0.97
20,22,0.824,0.819,0.791,0.809,0.822,0.825,0.82,0.954
21,23,0.839,0.833,0.78,0.816,0.834,0.84,0.837,0.943
22,24,0.818,0.812,0.772,0.807,0.817,0.82,0.817,0.942
23,25,0.815,0.823,0.776,0.815,0.815,0.816,0.826,0.951
24,26,0.83,0.828,0.788,0.824,0.828,0.832,0.826,0.96
25,27,0.816,0.818,0.78,0.827,0.815,0.819,0.816,0.949
26,28,0.821,0.813,0.778,0.823,0.817,0.826,0.815,0.951
27,29,0.823,0.838,0.763,0.833,0.814,0.824,0.825,0.94
28,30,0.821,0.821,0.79,0.818,0.821,0.819,0.828,0.952
29,31,0.707,0.796,0.366,0.708,0.707,0.707,0.706,0.964
30,32,0.621,0.649,0.765,0.602,0.618,0.621,0.633,0.958
31,33,0.638,0.662,0.781,0.623,0.636,0.638,0.646,0.949
32,34,0.626,0.652,0.759,0.621,0.627,0.626,0.633,0.964
33,35,0.629,0.648,0.755,0.625,0.631,0.629,0.639,0.952
34,36,0.606,0.643,0.776,0.598,0.608,0.606,0.617,0.94
35,37,0.616,0.633,0.743,0.609,0.616,0.616,0.621,0.942
36,38,0.613,0.641,0.769,0.604,0.615,0.613,0.619,0.957
37,39,0.613,0.648,0.78,0.606,0.613,0.613,0.629,0.957
38,40,0.614,0.638,0.764,0.6,0.61,0.614,0.623,0.947


==> tikz/accuracies_rt_varying_f3_pbnorm.csv <==
Unnamed: 0,idx,euclidean,manhattan,cosine,chebyshev,mahalanobis,seuclidean,minkowski,canberra
0,2,0.963,0.967,0.79,0.968,0.961,0.963,0.967,0.95
1,3,0.97,0.966,0.761,0.966,0.969,0.969,0.969,0.935
2,4,0.962,0.966,0.756,0.967,0.964,0.961,0.968,0.951
3,5,0.953,0.958,0.746,0.959,0.952,0.953,0.953,0.94
4,6,0.971,0.969,0.764,0.968,0.97,0.971,0.97,0.955
5,7,0.973,0.972,0.766,0.979,0.974,0.971,0.972,0.967
6,8,0.971,0.964,0.76,0.975,0.97,0.971,0.968,0.944
7,9,0.972,0.97,0.769,0.971,0.974,0.97,0.972,0.941
8,10,0.964,0.965,0.776,0.962,0.964,0.963,0.962,0.945
9,11,0.921,0.967,0.406,0.697,0.912,0.919,0.92,0.955
10,12,0.973,0.969,0.771,0.972,0.974,0.973,0.971,0.948
11,13,0.974,0.972,0.778,0.975,0.972,0.974,0.972,0.948
12,14,0.977,0.978,0.788,0.975,0.977,0.978,0.98,0.955
13,15,0.978,0.974,0.773,0.978,0.978,0.978,0.975,0.952
14,16,0.961,0.961,0.774,0.962,0.961,0.96,0.959,0.952
15,17,0.975,0.98,0.772,0.977,0.975,0.975,0.976,0.963
16,18,0.967,0.964,0.784,0.975,0.969,0.968,0.968,0.949
17,19,0.959,0.957,0.779,0.965,0.96,0.96,0.958,0.961
18,20,0.966,0.969,0.78,0.976,0.968,0.965,0.967,0.956
19,21,0.88,0.954,0.404,0.426,0.903,0.878,0.94,0.967
20,22,0.962,0.971,0.755,0.962,0.963,0.963,0.969,0.953
21,23,0.966,0.973,0.752,0.969,0.966,0.966,0.969,0.962
22,24,0.978,0.975,0.768,0.974,0.979,0.978,0.977,0.969
23,25,0.958,0.966,0.752,0.964,0.959,0.957,0.963,0.948
24,26,0.972,0.975,0.771,0.968,0.972,0.972,0.972,0.948
25,27,0.969,0.968,0.801,0.97,0.968,0.97,0.969,0.956
26,28,0.971,0.973,0.764,0.974,0.973,0.971,0.974,0.957
27,29,0.97,0.968,0.745,0.972,0.971,0.969,0.971,0.95
28,30,0.972,0.97,0.752,0.972,0.971,0.973,0.97,0.942
29,31,0.924,0.98,0.385,0.431,0.924,0.925,0.953,0.964
30,32,0.967,0.967,0.767,0.964,0.969,0.968,0.968,0.943
31,33,0.978,0.975,0.78,0.977,0.978,0.979,0.979,0.954
32,34,0.973,0.977,0.769,0.976,0.973,0.973,0.976,0.957
33,35,0.97,0.971,0.745,0.97,0.971,0.969,0.973,0.953
34,36,0.978,0.982,0.768,0.977,0.978,0.978,0.978,0.959
35,37,0.969,0.971,0.775,0.97,0.969,0.971,0.969,0.95
36,38,0.965,0.969,0.756,0.965,0.963,0.963,0.966,0.946
37,39,0.978,0.979,0.759,0.98,0.978,0.977,0.978,0.951
38,40,0.973,0.974,0.782,0.977,0.973,0.973,0.974,0.958

